Expected Hypervolume Maximization for Multiobjective Optimization under Uncertainties

The problem of multiobjective optimization under uncertainties is often approached by taking the expectation of each objective. In this work, we propose instead to formulate this as a Bayesian decision problem and to rely on the expected value of the hypervolume, which is to be maximized with respect to a finite set of input points. We show that this can be performed using methods based on gradients in a stochastic optimization framework, provided that care is taken with respect to dominated points. Moreover, in the absence of readily available differentiable code, we propose to use Gaussian Processes as differentiable surrogate models, in order to perform the optimization. An additional contribution in this work are some active learning strategies, through acquisition functions which helps construct a surrogate model well-designed for the multiobjective optimization problem at stake. These strategies are compared on simple analytical problems to assess their performances.

==> figs/HV_derivation_2_2.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Straight Lines [id:da48828633508228203] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ][line width=2.25]    (230.9,62.17) -- (230.9,114.77) -- (329.4,114.77) -- (329.4,174.6) -- (412.67,174.6) ;
%Shape: Axis 2D [id:dp35600194629923587] 
\draw  (166,233.53) -- (455.2,233.53)(194.92,37) -- (194.92,255.37) (448.2,228.53) -- (455.2,233.53) -- (448.2,238.53) (189.92,44) -- (194.92,37) -- (199.92,44)  ;
%Shape: Circle [id:dp7142242364898996] 
\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (228.4,114.77) .. controls (228.4,113.39) and (229.52,112.27) .. (230.9,112.27) .. controls (232.28,112.27) and (233.4,113.39) .. (233.4,114.77) .. controls (233.4,116.15) and (232.28,117.27) .. (230.9,117.27) .. controls (229.52,117.27) and (228.4,116.15) .. (228.4,114.77) -- cycle ;
%Shape: Circle [id:dp6322173523860931] 
\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (326.9,174.6) .. controls (326.9,173.22) and (328.02,172.1) .. (329.4,172.1) .. controls (330.78,172.1) and (331.9,173.22) .. (331.9,174.6) .. controls (331.9,175.98) and (330.78,177.1) .. (329.4,177.1) .. controls (328.02,177.1) and (326.9,175.98) .. (326.9,174.6) -- cycle ;
%Shape: Circle [id:dp9296501541527843] 
\draw   (410.17,61.83) .. controls (410.17,60.45) and (411.29,59.33) .. (412.67,59.33) .. controls (414.05,59.33) and (415.17,60.45) .. (415.17,61.83) .. controls (415.17,63.21) and (414.05,64.33) .. (412.67,64.33) .. controls (411.29,64.33) and (410.17,63.21) .. (410.17,61.83) -- cycle ;
%Shape: Polygon [id:ds23845925102146437] 
\draw  [draw opacity=0][fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=0.21 ] (412.67,61.83) -- (412.67,174.6) -- (377.4,174.77) -- (329.4,174.6) -- (329.4,114.77) -- (230.9,114.77) -- (230.9,62.17) -- cycle ;
%Straight Lines [id:da8827223459886598] 
\draw    (189.2,115.4) -- (201,115.4) ;
%Straight Lines [id:da6006585817685315] 
\draw    (189.2,175.8) -- (201,175.8) ;
%Straight Lines [id:da9071128443782872] 
\draw    (189.2,61.8) -- (201,61.8) ;
%Straight Lines [id:da5060980345968467] 
\draw    (230,229.8) -- (230,238.2) ;
%Straight Lines [id:da32125394927952056] 
\draw    (330,229.4) -- (330,237.8) ;
%Straight Lines [id:da30960926933091504] 
\draw    (412,229.8) -- (412,238.2) ;

% Text Node
\draw (465.4,227.87) node [anchor=north west][inner sep=0.75pt]    {$f_{1}$};
% Text Node
\draw (183.5,14.47) node [anchor=north west][inner sep=0.75pt]    {$f_{2}$};
% Text Node
\draw (425.83,47.8) node [anchor=north west][inner sep=0.75pt]   [align=left] {nadir};
% Text Node
\draw (218.57,116.3) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle \mathbf{f}( x_{1} ,U)$};
% Text Node
\draw (274.17,73.23) node [anchor=north west][inner sep=0.75pt]    {$\mathrm{HV}(\mathbf{f}(\{x_{1} ,x_{2}\} ,\ U))$};
% Text Node
\draw (116.17,104.7) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle f_{2}( x_{1} ,U)$};
% Text Node
\draw (168.57,51.1) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle r_{2}$};
% Text Node
\draw (116.57,165.1) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle f_{2}( x_{2} ,U)$};
% Text Node
\draw (298.97,246.3) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle f_{1}( x_{2} ,U)$};
% Text Node
\draw (203.37,245.4) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle f_{1}( x_{1} ,U)$};
% Text Node
\draw (304.57,178.3) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle \mathbf{f}( x_{2} ,U)$};
% Text Node
\draw (403.37,245.5) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle r_{1}$};


\end{tikzpicture}

